On Khovanov's cobordism theory for su(3) knot homology

We reconsider the su(3) link homology theory defined by Khovanov in math.QA/0304375 and generalized by Mackaay and Vaz in math.GT/0603307. With some slight modifications, we describe the theory as a map from the planar algebra of tangles to a planar algebra of (complexes of) `cobordisms with seams' (actually, a `canopolis'), making it local in the sense of Bar-Natan's local su(2) theory of math.GT/0410495. We show that this `seamed cobordism canopolis' decategorifies to give precisely what you'd both hope for and expect: Kuperberg's su(3) spider defined in q-alg/9712003. We conjecture an answer to an even more interesting question about the decategorification of the Karoubi envelope of our cobordism theory. Finally, we describe how the theory is actually completely computable, and give a detailed calculation of the su(3) homology of the (2,n) torus knots.

==> README.TXT <==
Files:

* breakurl.sty -- the arxiv doesn't have breakurl installed. Note to
   use this, you have to turn off automatic hypertex; see 00README.XXX
* xkeyval.* -- dependencies of breakurl.sty
* gtart.* -- style files for articles being submitted to GT or AGT
* xypdf*.* -- pdftex drivers for xy-pic
* build.xml -- an ant build file
* ant-*.bat and ant-*.sh -- scripts for running ant build tasks


==> plaintextabstract.txt <==
On Khovanov's cobordism theory for su(3) knot homology.

%% this is just for the arxiv -- plain text, with arxiv id, not \cite{}'s

We reconsider the su(3) link homology theory defined by Khovanov in
math.QA/0304375 and generalized by Mackaay and Vaz in
math.GT/0603307. With some slight modifications, we describe the
theory as a map from the planar algebra of tangles to a planar
algebra of (complexes of) `cobordisms with seams' (actually, a `canopolis'), making
it local in the sense of Bar-Natan's local su(2) theory of
math.GT/0410495.

We show that this `seamed cobordism canopolis' decategorifies to
give precisely what you'd both hope for and expect: Kuperberg's
su(3) spider defined in q-alg/9712003. We conjecture an answer to an
even more interesting question about the decategorification of the
Karoubi envelope of our cobordism theory.

Finally, we describe how the theory is actually completely
computable, and give a detailed calculation of the su(3) homology of
the (2,n) torus knots.

